Flexible GMRES converges in two phases

We derive a sharp upper bound on the residuals produced by the flexible GMRES (FGMRES) method. The bound shows that FGMRES exhibits two phases of convergence depending on the residual tolerance of the inner preconditioner. For small tolerances, the convergence of FGMRES is practically geometric with a constant rate throughout, while for looser tolerances the two-phase behavior becomes more pronounced. We also show that the derived bound cannot be improved and construct an example for which it becomes an equality.

==> fgmres_results.dat <==
0	1873512.46733844	1873512.46733844
1	154172.94508066	187351.246733844
2	15323.2339206075	18829.5087703472
3	1492.08581227381	1892.53338613222
4	95.0261029681041	190.216565179317
5	6.27489504687448	19.1184695213219
6	0.502371321443948	1.9215775267152
7	0.0343358077621008	0.193135762622679
8	0.00235282381172084	0.0194118750272897
9	0.000162304859099008	0.00195106740956771


==> fgmres_sharp.dat <==
0	1	1
1	0.5	0.5
2	0.288675134594813	0.288675134594813
3	0.176776695296637	0.176776695296637
4	0.111803398874989	0.111803398874989
5	0.0721687836487031	0.0721687836487031
6	0.0472455591261534	0.0472455591261532
7	0.03125	0.0312499999999998
8	0.0208333333333333	0.0208333333333332
9	0.0139754248593737	0.0139754248593736
10	0.00942222951805512	0.00942222951805505
11	0.00637887953849792	0.00637887953849782
12	0.00433359528300967	0.00433359528300956
13	0.00295284744538456	0.00295284744538455
14	0.00201717882614966	0.00201717882614966
15	0.00138106793200485	0.00138106793200494
16	0.000947404785298047	0.00094740478529815
17	0.000651041666666589	0.000651041666666646
18	0.000448077605215992	0.000448077605215924
19	0.000308816177750836	0.000308816177750805
20	0.000213103408433599	0.000213103408433577


==> fgmres_stalling_sharp.dat <==
0	1	1
1	0.55	0.55
2	0.362204025753996	0.362204025753996
3	0.264721686309474	0.264721686309474
4	0.213321422317253	0.213321422317252
5	0.198139231918583	0.198139231918579
6	0.198139231918583	0.198139231918579
7	0.198139231918583	0.198139231918579
8	0.198139231918583	0.198139231918579
9	0.198139231918583	0.198139231918579
10	0.198139231918583	0.198139231918579
11	0.198139231918583	0.198139231918579
12	0.198139231918583	0.198139231918579
13	0.198139231918583	0.198139231918579
14	0.198139231918583	0.198139231918579
15	0.198139231918583	0.198139231918579
16	0.198139231918583	0.198139231918579
17	0.198139231918583	0.198139231918579
18	0.198139231918583	0.198139231918579
19	0.198139231918583	0.198139231918579
20	0.198139231918583	0.198139231918579

